Cool-chic video: Learned video coding with 800 parameters

We propose a lightweight learned video codec with 900 multiplications per decoded pixel and 800 parameters overall. To the best of our knowledge, this is one of the neural video codecs with the lowest decoding complexity. It is built upon the overfitted image codec Cool-chic and supplements it with an inter coding module to leverage the video's temporal redundancies. The proposed model is able to compress videos using both low-delay and random access configurations and achieves rate-distortion close to AVC while out-performing other overfitted codecs such as FFNeRV. The system is made open-source: orange-opensource.github.io/Cool-Chic.

==> README.txt <==
LaTeX Templates for DCC Manuscripts

Files:
- dccpaper.cls: LaTeX class file
- IEEEbib.bst: BiBTeX style file with bibliography style definitions
- main.tex: LaTeX template file
- dcc_paper.pdf: PDF generated from the template file
- refs.bib: example file of bibliographic references
- Figures/{image1.eps, image2.eps, image3.eps}: example image files
- Makefile: provides for automatic LaTeX compilation and PDF generation

It is recommended to use the included Makefile to produce the PDF document to
submit to the conference:

  - "make": runs LaTeX and BiBTeX to produce the file dcc_paper.dvi.
            Multiple runs are conducted as needed to resolve cross references.
  - "make pdf": produces a format-compliant PDF, dcc_paper.pdf, for
                submission. dvips and ps2pdf are used to completely embed and
                subset all fonts.

The Makefile should work on any modern Unix system with dvips and ps2pdf
installed. Windows users will either need to compile by hand or install
Cygwin (http://cygwin.com/).


==> data/60c.tsv <==
rate_bpp	psnr_db	rate_mbs
0.001988	23.501	0.12366950400000001
0.016164	26.587	1.005530112
0.072099	29.168	4.4851345920000005
0.481355	35.083	29.94413184


==> data/60c_cc.tsv <==
rate_bpp	psnr_db	rate_mbs
0.001752	23.366	0.10898841600000002
0.017358	26.208	1.079806464
0.072439	28.919	4.506285312
0.501098	34.641	31.172304384000004


==> data/60c_ffnerv.tsv <==
rate_bpp	psnr_db	rate_mbs
0.0116027169846614	22.53685712814331	0.601484848484847
0.0207791894640852	22.759218215942383	1.0771931818181768
0.0365132809577254	23.907315731048584	1.8928484848484848
0.0500063861999625	24.23024177551269	2.592331060606056
% 0.191416757271792	25.75409412384033	9.923044696969697
% 0.6709619195426487	29.08853530883789	34.78266590909091


==> data/60c_x264.tsv <==
rate_bpp	psnr_db	rate_mbs
0.0043165450804339	23.74247219152435	0.268523636363632
0.0048918583988028	23.99800034083055	0.30431272727272457
0.0055569584736251	24.35986501895441	0.3456872727272702
0.0064335484474373	24.839064131867566	0.40021818181817953
0.0079213430602319	25.40125299341552	0.49277090909090604
0.0093877431724653	25.95888296678423	0.5839927272727213
0.0111906098017209	26.49308784552553	0.6961454545454537
0.0133072624392068	26.98384661084839	0.8278181818181767
0.0157016928544706	27.483581441923697	0.9767709090909072
0.0186174242424242	28.03832267323484	1.1581527272727246
0.0221700804339693	28.5986824275251	1.3791563636363622
0.0263236531986531	29.19430477396864	1.637541818181812
0.0312729143284698	29.826249581608664	1.9454254545454492
0.0368530209502431	30.457883742477783	2.292552727272723
0.0435351197156752	31.13097528518752	2.7082327272727227
0.0514941077441077	31.8534988785356	3.2033454545454516
0.0605617517770295	32.614667894674334	3.7674254545454513
0.0708433875794986	33.43939345718921	4.407025454545448
0.0821652871305649	34.35240585383422	5.111338181818181
0.0938482042648709	35.2943281326328	5.838109090909089
0.1055933174335952	36.22921417439278	6.5687490909090895
0.1178393892630003	37.12958574391919	7.330552727272723
0.1308539094650205	38.01447242890154	8.140159999999996
0.1441059904601571	38.75879305805381	8.964545454545453
0.1579840067340067	39.482664935291325	9.827869090909088
0.1733617424242424	40.186446853098985	10.784487272727272
0.1899665637860082	40.89626248506778	11.817439999999998
0.2073087355031799	41.609460569084064	12.896261818181816
0.2287864758698092	42.346114456389216	14.232349090909091
0.2509659090909091	43.01462045762369	15.612087272727273


==> data/60c_x265.tsv <==
rate_bpp	psnr_db	rate_mbs
0.0024355826786382	24.04286327372212	0.15151272727272513
0.0028051346801346	24.27684384867461	0.1745018181818132
0.0032325570520014	24.532786333665943	0.2010909090909031
0.0037512860082304	24.77776393790684	0.2333599999999967
0.0044336887392442	25.060158015740583	0.27581090909090317
0.0053534184436962	25.380069438562742	0.3330254545454532
0.0065621492704826	25.740943131067706	0.40821818181818154
0.0080190796857463	26.10778044552703	0.49885090909090585
0.0097855873550318	26.52421122188411	0.6087418181818182
0.0119347409277964	26.98960321501678	0.7424363636363585
0.0144944818555929	27.404882899350174	0.9016727272727231
0.017503624205013	27.946414086744586	1.0888654545454486
0.0213351103628881	28.4571967832936	1.3272145454545428
0.0256207912457912	28.98780696719198	1.5938181818181791
0.0305983445566778	29.55945368164251	1.9034618181818126
0.0361572904975682	30.182839012519405	2.2492727272727224
0.0428821782641227	30.799294245652817	2.667614545454545
0.0506681397306397	31.39522951954397	3.151963636363635
0.0595802936775159	32.11380920090741	3.7063709090909085
0.0694753086419753	32.85037974119115	4.32192
0.0801367845117845	33.54495042571352	4.985149090909091
0.0909978254769921	34.280992594497526	5.6607927272727245
0.1024906472128694	34.992124353830995	6.37573818181818
0.1143375888514777	35.688744034919964	7.112712727272725
0.1270204358398803	36.376219966377946	7.901687272727274
0.1406393799102132	37.07268439658135	8.748894545454544
0.1548266227085671	37.77858987468253	9.631454545454542
0.169779624953236	38.48384313438888	10.561650909090906
0.1862701084923307	39.22053762508062	11.587490909090908
0.2043834175084175	39.95683198513805	12.714283636363636


==> data/9a7.tsv <==
rate_bpp	psnr_db	rate_mbs
0.001879	23.08	0.116888832
0.010011	28.895	0.622764288
0.023712	32.941	1.4750760960000002
0.087711	38.207	5.456325888


==> data/9a7_cc.tsv <==
rate_bpp	psnr_db	rate_mbs
0.00158	22.528	0.09828864
0.009644	28.772	0.5999339519999999
0.024665	32.82	1.53436032
0.093453	38.029	5.813524223999999


==> data/9a7_ffnerv.tsv <==
rate_bpp	psnr_db	rate_mbs
0.0123462781752712	24.274818897247314	0.7680372727272708
0.0226051604002992	25.19271850585937	1.4062218181818125
0.0384638631687242	29.07461404800415	2.3927599999999956
0.0519663796530115	30.31815767288208	3.2327245454545395
% 0.1971334291994014	34.982497692108154	12.263276363636363
% 0.6702849823466143	38.17139148712158	41.69708818181818


==> data/9a7_x264.tsv <==
rate_bpp	psnr_db	rate_mbs
0.0043248456790123	23.56383891850044	0.26903999999999717
0.0050958660680882	24.494508773805403	0.31700363636363077
0.0056677890011223	25.021161963180813	0.352581818181816
0.0070163439955106	25.85617718939997	0.4364727272727234
0.0083173166853722	26.672486349501902	0.5174036363636338
0.0097795080433969	27.33551848229286	0.6083636363636343
0.0115060325476992	28.117084793511697	0.7157672727272718
0.0128468714927048	28.63983897775977	0.7991781818181801
0.0146293958099513	29.22747330421148	0.9100654545454505
0.0166098484848484	29.816406931100417	1.0332654545454494
0.0188248222970445	30.39115819478301	1.1710545454545442
0.0214967966704077	31.022585337354307	1.337272727272722
0.0241534558548447	31.600185131802505	1.502538181818179
0.0276559577254021	32.26673057760286	1.7204218181818138
0.0316089132061354	32.959911852207014	1.9663272727272711
0.0354994388327721	33.616889420814395	2.208349090909087
0.0400364758698092	34.24299269666383	2.490589090909091
0.0458482977927422	35.00100773253717	2.852130909090907
0.0520377384960718	35.73272188681085	3.237163636363635
0.0599874906472128	36.63167580557168	3.731701818181814
0.0682685652824541	37.59099309584186	4.246850909090904
0.0776750140291807	38.7672408382277	4.832007272727274
0.0861183595211373	39.87196343475164	5.357250909090909
0.0947527356902356	40.98792881589734	5.894378181818176
0.1023656705948372	41.795542538703785	6.367963636363632
0.1099594322858211	42.36653203960663	6.840356363636358
0.118009025439581	42.87694545493192	7.341105454545455
0.126428872053872	43.37441855192319	7.864887272727269
0.1354620276842499	43.89941577506387	8.426821818181816
0.1449666806958473	44.46108687257598	9.01808727272727


==> data/9a7_x265.tsv <==
rate_bpp	psnr_db	rate_mbs
0.0034857837635615	24.41916517619944	0.2168436363636338
0.0040346754582865	24.91575070873529	0.25098909090908655
0.0046319678264122	25.42661936378737	0.2881454545454501
0.0053330761316872	25.96628225144129	0.33175999999999733
0.0062088477366255	26.554452032796124	0.38623999999999914
0.0071489197530864	27.1007447640882	0.4447199999999988
0.0083387111859334	27.75293868046856	0.5187345454545449
0.0094391835016835	28.31494278929032	0.5871927272727272
0.0107944023569023	28.90189736859742	0.6714981818181782
0.0122405770669659	29.49845329233751	0.7614618181818147
0.0140271932285821	30.1119558591831	0.8726036363636354
0.0159592452300785	30.69071310047263	0.9927927272727233
0.0183542601945379	31.33106156354488	1.1417818181818138
0.0209059343434343	31.926896463493986	1.300516363636361
0.0239818322109988	32.52661306163365	1.4918618181818133
0.0273795828656939	33.132260070936	1.7032290909090861
0.0316114852225963	33.78903137843815	1.9664872727272704
0.036343878600823	34.424035870774844	2.260879999999997
0.0418495136550692	35.08393138459117	2.6033745454545443
0.0482008744855967	35.748244134398654	2.9984799999999994
0.0548289609053497	36.38955127511724	3.4107999999999943
0.0625939955106621	37.05795862017227	3.893847272727268
0.071310208567153	37.775527968323615	4.436065454545454
0.0807597970445192	38.497470842552886	5.02390545454545
0.0912453236064347	39.2579280325697	5.67618909090909
0.1015164375233819	39.93951002488725	6.315134545454542
0.111499719416386	40.52671895420438	6.9361745454545405
0.1220576131687242	41.10294768907778	7.592959999999994
0.1337847222222222	41.681832117783	8.322479999999999
0.1462965301159745	42.23204678615176	9.100814545454542


==> data/average_results.tsv <==
rate_bpp	psnr_db	rate_mbs
0.0017516326836581	26.01482386264628	0.09736180044236176
0.0075105989505247	30.328677633502103	0.41746505591370253
0.0232636664167916	34.059849403818994	1.2930750084539064
0.1055217968515742	39.49621648169156	5.865266287408312


==> data/cda.tsv <==
rate_bpp	psnr_db	rate_mbs
0.003504	31.035	0.18164736
0.00698	36.334	0.36184320000000003
0.01422	40.194	0.7371648000000001
0.042152	45.671	2.1851596800000004


==> data/cda_cc.tsv <==
rate_bpp	psnr_db	rate_mbs
0.003445	30.265	0.17858880000000002
0.007194	35.885	0.37293696000000004
0.014904	39.665	0.77262336
0.046317	44.884	2.40107328


==> data/cda_ffnerv.tsv <==
rate_bpp	psnr_db	rate_mbs
0.0114727570847362	29.88521814346313	0.5947477272727246
0.0199875929433221	30.472371578216556	1.0361568181818177
0.0339887883464272	32.98227071762085	1.761978787878786
0.0461398855452674	33.67293834686279	2.3918916666666616
% 0.1742003513140665	38.11997652053833	9.030546212121207
% 0.6022488922792743	43.76317501068115	31.22058257575758


==> data/cda_x264.tsv <==
rate_bpp	psnr_db	rate_mbs
0.0116428170594837	30.067957694035027	0.6035636363636351
0.0121181724653946	30.247698088342226	0.628206060606056
0.0125517910587355	30.46062990911136	0.6506848484848484
0.0132901936026936	30.82300828352432	0.6889636363636362
0.0149082257762813	32.66049665758316	0.7728424242424226
0.0151780536849981	32.871411725358584	0.7868303030303014
0.0158333333333333	33.68620569363768	0.8207999999999983
0.0167765619154508	34.545042340409665	0.8696969696969695
0.0177648007856341	35.36238196241787	0.9209272727272718
0.0191349841002618	36.09224188052801	0.9919575757575717
0.0202698279087167	36.92335596373211	1.0507878787878737
0.0217365787504676	37.88910277707668	1.1268242424242403
0.0236835952113729	38.61251554736998	1.227757575757571
0.0254736017583239	39.60405419896532	1.320551515151511
0.0268824822297044	40.252146559251074	1.3935878787878762
0.0292241863075196	41.01349725746239	1.514981818181816
0.0310383931911709	41.69097646242042	1.6090303030302995
0.0340765291806958	42.50228478343784	1.7665272727272703
0.0363616488963711	43.0818900272305	1.8849878787878778
0.0396537130564908	43.772017031676725	2.055648484848483
0.0424990647212869	44.32164381396335	2.2031515151515126
0.0466879442573887	45.03034644452788	2.4203030303030304
0.0505224700710811	45.71254323614846	2.619084848484844
0.0546387485970819	46.30378900664653	2.8324727272727257
0.0593374719416386	46.93769426303572	3.0760545454545456
0.0650167181069958	47.66751886280795	3.3704666666666623
0.0700588056490834	48.33718912748418	3.6318484848484833
0.0746006359895248	48.80704116387838	3.8672969696969655
0.0809175084175084	49.43525001933124	4.194763636363636
0.0885887813318368	49.95304854611162	4.59244242424242


==> data/cda_x265.tsv <==
rate_bpp	psnr_db	rate_mbs
0.0064239618406285	33.62472031079902	0.33301818181818144
0.0065826084923307	34.00359232287354	0.3412424242424235
0.0072864057239057	34.67758430948897	0.37772727272727147
0.0080826786382341	35.412141245499924	0.4190060606060558
0.0089540076692854	36.13935227478835	0.46417575757575513
0.0098785306771417	36.79734500818609	0.5121030303030257
0.0109564393939393	37.49958187746618	0.5679818181818134
0.0119071502057613	38.19577913635876	0.6172666666666659
0.0131559811073699	38.7949742697434	0.6820060606060556
0.0143606200897867	39.52980319810382	0.7444545454545425
0.0152508885147774	40.11513639403859	0.7906060606060604
0.0166476103628881	40.690227803423454	0.8630121212121192
0.0179013514777403	41.257726265260445	0.9280060606060573
0.019575968013468	41.86742294101512	1.0148181818181812
0.0210427188552188	42.36977249226108	1.0908545454545426
0.023279087167976	42.95806684367467	1.2067878787878759
0.025238145342312	43.472945920403134	1.308345454545454
0.0279084829779274	44.04838724602104	1.4467757575757565
0.0303836980920314	44.53062144190207	1.5750909090909078
0.0337837869435091	45.100668078026025	1.7513515151515118
0.0376063879536101	45.62947760141192	1.9495151515151474
0.0421579218106995	46.19742138674488	2.1854666666666622
0.0470829826038159	46.76400235105597	2.4407818181818164
0.0511669940142162	47.1668764985472	2.652496969696968
0.0577352225963337	47.74167822875989	2.992993939393939
0.0643220398428731	48.27866865689008	3.3344545454545416


==> data/cool-chic-bpp-ra.tsv <==
lmbda	psnr_db	ms_ssim_db	loss	mac_decoded_pixel	total_itr_mega	total_time_hour	best_loop_itr_mega	best_loop_time_hour	n_pixels	n_loops	n_seq	seq_name	rate_bpp	rate_latent_bpp	rate_arm_bpp	rate_synthesis_bpp	rate_upsampling_bpp	rate_mlp_bpp	rate_per_latent_0_bpp	rate_per_latent_1_bpp	rate_per_latent_2_bpp	rate_per_latent_3_bpp	rate_per_latent_4_bpp	rate_per_latent_5_bpp	rate_per_latent_6_bpp	rate_per_latent_7_bpp	rate_per_latent_8_bpp	rate_per_latent_9_bpp	rate_per_latent_10_bpp	rate_per_latent_11_bpp	rate_per_latent_12_bpp	rate_per_latent_13_bpp
0.000833	38.92547023150716	38.9254702315026	0.17483883058470762	2187.133333333333	0.0	0.0	0.185597	0.19673148148148148	61470720	0.0	30	zz-average	0.11643428710644678	0.11143886969190403	0.0	0.003922577211394303	0.00021367316341829083	0.00499333283358321	0.01534302473763118	0.006710082458770614	0.0017419445277361322	0.00043639880059970015	0.0001079527736131934	2.7865817091454273e-05	7.083958020989505e-06	0.038298409295352324	0.020311056221889053	0.01268065517241379	0.008095238380809595	0.004355107196401799	0.0023139032983508245	0.0010121709145427288
0.008326	33.5050201932783	33.50502019327791	0.5066664167916042	2187.133333333333	0.0	0.0	0.181582	0.21654546296296304	61470720	0.0	30	zz-average	0.0248935532233883	0.021146152923538213	0.0	0.002924083208395802	0.00016860494752623688	0.0037424505247376314	0.0019564422788605697	0.00031104947526236883	8.279610194902546e-05	1.9464017991004498e-05	5.059970014992504e-06	1.3493253373313341e-06	2.361319340329835e-07	0.00504617916041979	0.004363609445277361	0.0032904610194902555	0.0025504422788605696	0.00159956071964018	0.0012349880059970013	0.0006944775112443778
0.041629	29.795545764861405	29.795545764860787	1.1216011994003	2187.133333333333	0.0	0.0	0.170782	0.21585666666666675	61470720	0.0	30	zz-average	0.008641542728635683	0.0060165775929535105	0.0	0.002014244377811094	0.00011695052473763118	0.0026249212893553224	1.237631184407796e-06	3.5067466266866568e-06	1.3493253373313344e-06	5.397301349325337e-07	1.686656671664168e-07	6.746626686656671e-08	0.0	0.0008686221889055471	0.0013340419790104946	0.001185095202398801	0.000892922788605697	0.0007344182908545727	0.0006267113943028486	0.0003678553223388306
0.083258	28.825788606923997	28.825788606924245	1.3917074615080933	2187.1403508771928	0.0	0.0	0.316033	0.20644527290448345	116720640	0.0	29	zz-average	0.005289337939202526	0.003080019846821943	0.0	0.0017009451243584683	9.975917883932096e-05	0.0022126896960126333	1.0276352151598894e-06	1.9463087248322145e-07	7.895775759968417e-09	0.0	0.0	0.0	0.0	4.780418476115279e-05	0.000537465850769838	0.0006659707856296883	0.0005978705092775365	0.0004796632451638374	0.0004655155941571259	0.0002834729569680221
0.249773	26.908059837152116	26.908059837152155	2.142844051446945	2187.1428571428573	0.0	0.0	0.152392	0.1958826388888889	57323520	0.0	28	zz-average	0.0028411125401929262	0.0012484656736334334	0.0	0.0012239131832797428	7.674276527331189e-05	0.0016080136655948552	8.569131832797428e-07	1.4308681672025722e-07	0.0	0.0	0.0	0.0	0.0	8.569131832797428e-07	6.359163987138264e-05	0.00020372990353697748	0.00025209405144694535	0.0002501503215434083	0.0002866237942122187	0.00019508842443729905
0.666061	25.933816129103057	25.933816129103356	2.6983162911611784	2187.153846153846	0.0	0.0	0.136705	0.19533835470085473	53176320	0.0	26	zz-average	0.0017795277296360486	0.000544902852686295	0.0	0.0009080615251299826	6.500779896013864e-05	0.0012346975736568459	1.397746967071057e-06	2.902946273830156e-07	0.0	0.0	0.0	0.0	0.0	1.397746967071057e-06	2.902946273830156e-07	3.3925476603119585e-05	7.681975736568458e-05	0.00010467417677642982	0.0001836785095320624	0.0001415363951473137


==> data/cool-chic-ldp.tsv <==
rate_bpp	psnr_db	rate_mbs
0.001699756371814	25.38173995781168	0.09567365875199477
0.0075081224818694	29.303748553546995	0.4226073572131654
0.0264385120248254	32.72130669913275	1.488136311366891
0.1309251371814093	38.16233636923514	7.36934251547136

==> data/cool-chic-ra.tsv <==
rate_bpp	psnr_db	rate_mbs
0.0016439089443996	25.44246766651288	0.09253019195803308
0.0075509047976011	30.051331147693688	0.42501543212543447
0.023256511994003	33.74984624919411	1.3090320643430402
0.1117779767616192	39.17261252848124	6.29161224632832


==> data/ffnerv.tsv <==
rate_bpp	psnr_db	rate_mbs
0.0118054670815991	24.69616662435624	0.664490657427237
0.0215157928752221	25.3729146959248	1.211052748180464
0.0374537970184581	27.304646166066696	2.1081502351341417
0.0500396043344809	27.861747100525665	2.816563660869068
% 0.1913948406348398	30.84932444777843	10.772981924608347
% 0.6531648715830664	35.35883206100144	36.76448817540716


==> data/x264.tsv <==
rate_bpp	psnr_db	rate_mbs
0.0036578972193195	26.125091326326817	0.20589092420201272
0.0041198584735409	26.59774112389264	0.23189319377777173
0.0046834576714167	27.131515697288823	0.2636163267070642
0.0054472842492894	27.81367391523881	0.30660959595959053
0.0064524713653273	28.554139997652577	0.3631882508282751
0.0072798670109389	29.16785177894887	0.4097596124444402
0.0083340550368754	29.792265776200683	0.4690963663030246
0.0094282601439178	30.391423949640235	0.5306855491717093
0.0106839888136739	30.990199253950863	0.6013663586262585
0.0121786565681804	31.60155263850072	0.6854962581010012
0.0138404203832426	32.22115170777798	0.7790314416161548
0.0157438838976975	32.82803811099623	0.8861711010100946
0.0179443303916223	33.46324350833196	1.010026949090905
0.020445005559089	34.10903417441175	1.1507816752323152
0.0232942122688655	34.798223238857105	1.3111540879999963
0.0266483511716363	35.52232208588818	1.4999474622222164
0.0303453505254947	36.26918617612862	1.708039316121205
0.0344368495991902	37.01853933020626	1.9383362531717114
0.0388144153933134	37.79797813129941	2.18473493882828
0.0436656277290647	38.5662805695964	2.457793620202017
0.0487554123821927	39.3075706791205	2.744280747474745
0.0544381179044316	40.06506715354793	3.0641414274747465
0.0605470978210389	40.84459559833802	3.4079956818585817
0.0671691261376886	41.61506277375685	3.780727732121205
0.074191100472491	42.39586358359461	4.175971419636363
0.0820218126416589	43.14208211979551	4.616736282343432
0.0901807421731053	43.810391434570015	5.07597541373737
0.0989751494202393	44.4795016847515	5.5709834818585815
0.1088236027188425	45.17618428652315	6.125320312565652
0.1192812014131822	45.79376458763751	6.713943920888884


==> data/x264_bpp.tsv <==
lmbda	psnr_db	ms_ssim_db	loss	mac_decoded_pixel	total_itr_mega	total_time_hour	best_loop_itr_mega	best_loop_time_hour	n_pixels	n_loops	n_seq	seq_name	rate_bpp
22	45.70383849885286	45.70383849886887	-1	0	0.0	0.0	0.0	0.0	1960104960	0	29	zz-average	0.13608024337635466
23	45.07036718505415	45.070367185072826	-1	0	0.0	0.0	0.0	0.0	1960104960	0	29	zz-average	0.12381562260829132
24	44.375637302171114	44.375637302173075	-1	0	0.0	0.0	0.0	0.0	1960104960	0	29	zz-average	0.1130137888126154
25	43.709354997050866	43.70935499703787	-1	0	0.0	0.0	0.0	0.0	1960104960	0	29	zz-average	0.10295700491467556
26	43.03260869820194	43.03260869819602	-1	0	0.0	0.0	0.0	0.0	1960104960	0	29	zz-average	0.09363685095720585
27	42.28627572135713	42.286275721356496	-1	0	0.0	0.0	0.0	0.0	1960104960	0	29	zz-average	0.08491914228919656
28	41.50859355793233	41.50859355793243	-1	0	0.0	0.0	0.0	0.0	1960104960	0	29	zz-average	0.07704991879618525
29	40.72594763529489	40.72594763529629	-1	0	0.0	0.0	0.0	0.0	1960104960	0	29	zz-average	0.0692491977572466
30	39.949498672698084	39.949498672692684	-1	0	0.0	0.0	0.0	0.0	1960104960	0	29	zz-average	0.06247223005853724
31	39.19123546968258	39.19123546968614	-1	0	0.0	0.0	0.0	0.0	1960104960	0	29	zz-average	0.05601218824526617
32	38.442892659467766	38.44289265946719	-1	0	0.0	0.0	0.0	0.0	1960104960	0	29	zz-average	0.05006460878503156
33	37.66956750001762	37.66956750001217	-1	0	0.0	0.0	0.0	0.0	1960104960	0	29	zz-average	0.04451868536672645
34	36.906732034950664	36.90673203495155	-1	0	0.0	0.0	0.0	0.0	1960104960	0	29	zz-average	0.03968240557893385
35	36.15709259357671	36.15709259357401	-1	0	0.0	0.0	0.0	0.0	1960104960	0	29	zz-average	0.034900429005597686
36	35.40630817152064	35.406308171522355	-1	0	0.0	0.0	0.0	0.0	1960104960	0	29	zz-average	0.03075547954329951
37	34.68555199874199	34.685551998741126	-1	0	0.0	0.0	0.0	0.0	1960104960	0	29	zz-average	0.02687789127374073
38	34.00057159234787	34.00057159234737	-1	0	0.0	0.0	0.0	0.0	1960104960	0	29	zz-average	0.023601780998503213
39	33.36433785557095	33.36433785557222	-1	0	0.0	0.0	0.0	0.0	1960104960	0	29	zz-average	0.02069295717715031
40	32.731621001496556	32.731621001495796	-1	0	0.0	0.0	0.0	0.0	1960104960	0	29	zz-average	0.0182142082840298
41	32.11035765407281	32.11035765407234	-1	0	0.0	0.0	0.0	0.0	1960104960	0	29	zz-average	0.015902205563522426
42	31.499298770604966	31.499298770604682	-1	0	0.0	0.0	0.0	0.0	1960104960	0	29	zz-average	0.01396042383362976
43	30.88979704704863	30.88979704704892	-1	0	0.0	0.0	0.0	0.0	1960104960	0	29	zz-average	0.012198656953554116
44	30.30271184148647	30.302711841486424	-1	0	0.0	0.0	0.0	0.0	1960104960	0	29	zz-average	0.010713936461851467
45	29.712394882055328	29.712394882055833	-1	0	0.0	0.0	0.0	0.0	1960104960	0	29	zz-average	0.00939621927184956
46	29.090878466905664	29.090878466905785	-1	0	0.0	0.0	0.0	0.0	1960104960	0	29	zz-average	0.00820910733270115
47	28.48289170825972	28.482891708259707	-1	0	0.0	0.0	0.0	0.0	1960104960	0	29	zz-average	0.007218221620131972
48	27.76498362269048	27.764983622690647	-1	0	0.0	0.0	0.0	0.0	1960104960	0	29	zz-average	0.006137177470332973
49	27.104331327936716	27.104331327936876	-1	0	0.0	0.0	0.0	0.0	1960104960	0	29	zz-average	0.005399980213304442
50	26.578418665439926	26.57841866544	-1	0	0.0	0.0	0.0	0.0	1960104960	0	29	zz-average	0.004751672073723998
51	26.119140161664987	26.11914016166507	-1	0	0.0	0.0	0.0	0.0	1960104960	0	29	zz-average	0.004265147107224246


==> data/x264_ldp.tsv <==
rate_bpp	psnr_db	rate_mbs
0.0054390418427149	26.28505766048418	0.3061456581818122
0.0057592770849423	26.627507520104015	0.3241706397575714
0.0062822952475781	27.030364256211776	0.35360960056564916
0.0069681975615726	27.595380971831325	0.3922167709898906
0.0079113852164826	28.25314642519166	0.44530568145454164
0.0090539050234983	28.847675612994905	0.5096143388282799
0.010251085000429	29.49009374790364	0.5769996362020158
0.0116285173385528	30.04120360417158	0.654530742222214
0.0131851096232186	30.61357666521417	0.7421461684848433
0.0149889898800599	31.222610540369832	0.8436806159999961
0.0170079535674081	31.802135255660524	0.9573213977373672
0.0194314971617725	32.42178123119913	1.0937346429898906
0.022002844064079	33.026684693724576	1.238467247111107
0.0250503299486619	33.65154969649328	1.4100001381818108
0.0284784020552854	34.32799258502761	1.6029549676767627
0.0325337922894612	35.01359315686186	1.8312194576969623
0.0368261615719917	35.73333881212136	2.0728227137777733
0.0418913846422747	36.44119908144377	2.35792735086868
0.0470791553402591	37.17746683013	2.649929788202017
0.0531048908941993	37.90950955289756	2.989098493010097
0.0596633816929918	38.61996395497763	3.3582542267474693
0.0668455781578907	39.336128071977605	3.7625162875151488
0.0745981491577443	40.05367238077728	4.198882842505047
0.0838380210147451	40.809366106416746	4.718964638707067
0.0935738846170348	41.55459958375319	5.266964168161609
0.1044847604606787	42.30441021416308	5.881101246545452
0.1166366508980358	43.0082191405177	6.565090927757574
0.1300651441955789	43.68318716768093	7.320936357494945
0.1447452410158556	44.36718562209283	8.147230405818176
0.1619371934928999	45.02985593220945	9.114908493010095


==> data/x265.tsv <==
rate_bpp	psnr_db	rate_mbs
0.0026004989929277	26.87033417751648	0.14637347878787438
0.0028411930398436	27.257744521521904	0.15992134981817538
0.0031186900236749	27.67317191318631	0.17554073632322492
0.0034457006029812	28.083912062082884	0.19394707919191145
0.0038537746593874	28.51537343154398	0.21691621680807643
0.0043508745942684	28.961270896122105	0.24489632638383152
0.0049744540608483	29.489950650664	0.2799955500606025
0.0057634968816096	30.009746507226485	0.3244081581414085
0.0065208202401324	30.52255504516719	0.3670353827070674
0.00748959484904	31.04700585112192	0.421564498101003
0.0086596892525958	31.607295291317484	0.4874252382222153
0.009984449063347	32.18409753856903	0.5619915820605997
0.011575667343096	32.767078006614874	0.6515559909494878
0.0134220019093987	33.35802061962823	0.7554800509898913
0.0155283508813774	33.94736024918247	0.8740394610909038
0.0179807941673102	34.55446803565317	1.0120793743030256
0.0207699653960897	35.17852853447148	1.1690725886060531
0.0239808283989318	35.8041773092335	1.349801436767674
0.0275909275475897	36.4457538749809	1.553001965818174
0.0316566858616146	37.09871014283502	1.7818500407272704
0.0360880915287305	37.72480132636952	2.031279194585854
0.0409614518813825	38.35313193078322	2.3055845145050484
0.0469301767992266	38.976844878421645	2.6415442793535324
0.0526053695059035	39.61920818593025	2.9609820878383775
0.0593757887470405	40.244629068106846	3.342066571959589
0.0668117724597296	40.872542646511405	3.760613476686861
0.0749470947922503	41.5001175568483	4.218523837010099
0.0837072506991453	42.11170789644229	4.711604010585853
0.0936915735629659	42.75076586622247	5.273588489292925
0.1045368414277709	43.38778381830902	5.884032711757572


==> data/x265_bpp.tsv <==
lmbda	psnr_db	ms_ssim_db	loss	mac_decoded_pixel	total_itr_mega	total_time_hour	best_loop_itr_mega	best_loop_time_hour	n_pixels	n_loops	n_seq	seq_name	rate_bpp
22	43.40503940043534	43.40503940045239	-1	0	0.0	0.0	0.0	0.0	1960104960	0	29	zz-average	0.11854812509632133
23	42.77839995786206	42.77839995785459	-1	0	0.0	0.0	0.0	0.0	1960104960	0	29	zz-average	0.10719535345699036
24	42.11935543845982	42.11935543845159	-1	0	0.0	0.0	0.0	0.0	1960104960	0	29	zz-average	0.09512995059203357
25	41.503175163111415	41.50317516311282	-1	0	0.0	0.0	0.0	0.0	1960104960	0	29	zz-average	0.08546595790462157
26	40.876617226718224	40.87661722670979	-1	0	0.0	0.0	0.0	0.0	1960104960	0	29	zz-average	0.0766240028289097
27	40.24634790407739	40.24634790407798	-1	0	0.0	0.0	0.0	0.0	1960104960	0	29	zz-average	0.06842055641755017
28	39.614922504178935	39.61492250418378	-1	0	0.0	0.0	0.0	0.0	1960104960	0	29	zz-average	0.06083475856313324
29	38.96465600386473	38.964656003862935	-1	0	0.0	0.0	0.0	0.0	1960104960	0	29	zz-average	0.05397095469826266
30	38.34157778453075	38.34157778453478	-1	0	0.0	0.0	0.0	0.0	1960104960	0	29	zz-average	0.047763070810248824
31	37.710426860529616	37.71042686052852	-1	0	0.0	0.0	0.0	0.0	1960104960	0	29	zz-average	0.04227533611261304
32	37.08251787864963	37.08251787865145	-1	0	0.0	0.0	0.0	0.0	1960104960	0	29	zz-average	0.03725744156068047
33	36.4289791442142	36.42897914421409	-1	0	0.0	0.0	0.0	0.0	1960104960	0	29	zz-average	0.03266783427760925
34	35.77897115443128	35.778971154431275	-1	0	0.0	0.0	0.0	0.0	1960104960	0	29	zz-average	0.028480054455859303
35	35.24008606344195	35.24008606344188	-1	0	0.0	0.0	0.0	0.0	1960104960	0	29	zz-average	0.026305509680461137
36	34.523672543714206	34.52367254371345	-1	0	0.0	0.0	0.0	0.0	1960104960	0	29	zz-average	0.021563620756308848
37	34.007126975964596	34.00712697596303	-1	0	0.0	0.0	0.0	0.0	1960104960	0	29	zz-average	0.02014759454514105
38	33.32277805739169	33.32277805739178	-1	0	0.0	0.0	0.0	0.0	1960104960	0	29	zz-average	0.016237040693984007
39	32.8141911545491	32.81419115454797	-1	0	0.0	0.0	0.0	0.0	1960104960	0	29	zz-average	0.018736033400986816
40	32.14542994553959	32.14542994553925	-1	0	0.0	0.0	0.0	0.0	1960104960	0	29	zz-average	0.012152826754746812
41	31.567213057891447	31.567213057892154	-1	0	0.0	0.0	0.0	0.0	1960104960	0	29	zz-average	0.01054301908403921
42	31.00870876894499	31.008708768945212	-1	0	0.0	0.0	0.0	0.0	1960104960	0	29	zz-average	0.009127254083373115
43	30.47831396165504	30.47831396165487	-1	0	0.0	0.0	0.0	0.0	1960104960	0	29	zz-average	0.007930085539909001
44	29.965836911025203	29.96583691102467	-1	0	0.0	0.0	0.0	0.0	1960104960	0	29	zz-average	0.0069064546421023845
45	29.444647630668893	29.44464763066911	-1	0	0.0	0.0	0.0	0.0	1960104960	0	29	zz-average	0.006024942664294833
46	28.920767654670133	28.920767654670108	-1	0	0.0	0.0	0.0	0.0	1960104960	0	29	zz-average	0.005240841796553554
47	28.46765554356263	28.467655543562213	-1	0	0.0	0.0	0.0	0.0	1960104960	0	29	zz-average	0.004611210207845155
48	28.049590100787107	28.04959010078737	-1	0	0.0	0.0	0.0	0.0	1960104960	0	29	zz-average	0.004163568873372939
49	27.655621312064476	27.655621312064312	-1	0	0.0	0.0	0.0	0.0	1960104960	0	29	zz-average	0.0038310479046999137
50	27.263714649962992	27.2637146499629	-1	0	0.0	0.0	0.0	0.0	1960104960	0	29	zz-average	0.0036635507518943742
51	26.88470547622361	26.88470547622396	-1	0	0.0	0.0	0.0	0.0	1960104960	0	29	zz-average	0.003311300227514295


==> data/x265_ldp.tsv <==
rate_bpp	psnr_db	rate_mbs
0.0034889712656297	26.66557403777684	0.19638264153534726
0.003755457340774	26.99831913444673	0.21138226044444122
0.0040840572453671	27.35101655897063	0.2298780611717107
0.0045421181454726	27.7605231607132	0.25566079272726605
0.0051157225995587	28.19724611694085	0.28794708840403443
0.0058541475789882	28.63931373117621	0.32951058577777304
0.0067396541628175	29.176901815370048	0.37935281971716717
0.0077990124256053	29.712614380405604	0.4389805890909047
0.0090208565224962	30.27206756377149	0.5077541481212049
0.0104109600818277	30.840044749858272	0.5859984752323191
0.0120883253133533	31.431552671581397	0.6804118108282758
0.0139562360549522	32.02704567863689	0.7855503223434275
0.0161771426471107	32.642698108638584	0.9105578016161567
0.0187055186106441	33.27137102851387	1.0528717138585817
0.0216730965325417	33.9118707530008	1.2199068502626202
0.0250580241760432	34.56496162131714	1.4104332207676717
0.0289984505853133	35.23584724787527	1.632226777696964
0.0334571311250939	35.91417692242839	1.8831911438383773
0.0385804217525075	36.61594529255226	2.1715642114747427
0.0442944168698478	37.31989461089921	2.493186079191913
0.0506170723034946	38.01384477627203	2.849067421010094
0.0578016310657802	38.70780654886235	3.2534624476767653
0.0658869468359254	39.39162289374509	3.7085581041616122
0.0749969751550991	40.08852775133975	4.221331437494943
0.0850864577181106	40.78689396333125	4.789235007515149
0.0965007710791068	41.48808008745696	5.431708917010095
0.1093005541105709	42.18552832217927	6.15216632735353
0.1234291550563102	42.868164526983385	6.947418498747473
0.1394999391087284	43.54529184016456	7.851989727191916
0.1571977623877455	44.21255798803238	8.848141607030302


==> x264.tsv <==
lmbda	psnr_db	ms_ssim_db	loss	mac_decoded_pixel	total_itr_mega	total_time_hour	best_loop_itr_mega	best_loop_time_hour	n_pixels	n_loops	n_seq	seq_name	rate_bpp
22	45.79376458763751	45.79376458763568	-1	0	0.0	0.0	0.0	0.0	2028533760	0	30	zz-average	0.11928120141318227
23	45.17618428652315	45.17618428651727	-1	0	0.0	0.0	0.0	0.0	2028533760	0	30	zz-average	0.10882360271884257
24	44.4795016847515	44.47950168472924	-1	0	0.0	0.0	0.0	0.0	2028533760	0	30	zz-average	0.09897514942023934
25	43.810391434570015	43.81039143458429	-1	0	0.0	0.0	0.0	0.0	2028533760	0	30	zz-average	0.09018074217310534
26	43.14208211979551	43.14208211979002	-1	0	0.0	0.0	0.0	0.0	2028533760	0	30	zz-average	0.08202181264165892
27	42.39586358359461	42.395863583593865	-1	0	0.0	0.0	0.0	0.0	2028533760	0	30	zz-average	0.074191100472491
28	41.61506277375685	41.615062773757	-1	0	0.0	0.0	0.0	0.0	2028533760	0	30	zz-average	0.06716912613768869
29	40.844595598338024	40.844595598342124	-1	0	0.0	0.0	0.0	0.0	2028533760	0	30	zz-average	0.060547097821038946
30	40.06506715354793	40.06506715354348	-1	0	0.0	0.0	0.0	0.0	2028533760	0	30	zz-average	0.0544381179044316
31	39.3075706791205	39.30757067911975	-1	0	0.0	0.0	0.0	0.0	2028533760	0	30	zz-average	0.0487554123821927
32	38.566280569596394	38.56628056958991	-1	0	0.0	0.0	0.0	0.0	2028533760	0	30	zz-average	0.04366562772906473
33	37.79797813129941	37.797978131301385	-1	0	0.0	0.0	0.0	0.0	2028533760	0	30	zz-average	0.03881441539331341
34	37.01853933020626	37.018539330208505	-1	0	0.0	0.0	0.0	0.0	2028533760	0	30	zz-average	0.03443684959919026
35	36.26918617612862	36.26918617612925	-1	0	0.0	0.0	0.0	0.0	2028533760	0	30	zz-average	0.030345350525494787
36	35.52232208588818	35.52232208588768	-1	0	0.0	0.0	0.0	0.0	2028533760	0	30	zz-average	0.026648351171636348
37	34.798223238857105	34.79822323885809	-1	0	0.0	0.0	0.0	0.0	2028533760	0	30	zz-average	0.023294212268865515
38	34.10903417441175	34.10903417441058	-1	0	0.0	0.0	0.0	0.0	2028533760	0	30	zz-average	0.020445005559089097
39	33.46324350833196	33.46324350833089	-1	0	0.0	0.0	0.0	0.0	2028533760	0	30	zz-average	0.017944330391622323
40	32.82803811099623	32.82803811099686	-1	0	0.0	0.0	0.0	0.0	2028533760	0	30	zz-average	0.015743883897697573
41	32.22115170777798	32.221151707778695	-1	0	0.0	0.0	0.0	0.0	2028533760	0	30	zz-average	0.013840420383242675
42	31.601552638500717	31.601552638501268	-1	0	0.0	0.0	0.0	0.0	2028533760	0	30	zz-average	0.012178656568180497
43	30.990199253950866	30.990199253950692	-1	0	0.0	0.0	0.0	0.0	2028533760	0	30	zz-average	0.010683988813673927
44	30.391423949640235	30.391423949640934	-1	0	0.0	0.0	0.0	0.0	2028533760	0	30	zz-average	0.009428260143917894
45	29.792265776200683	29.79226577620097	-1	0	0.0	0.0	0.0	0.0	2028533760	0	30	zz-average	0.008334055036875457
46	29.16785177894887	29.16785177894884	-1	0	0.0	0.0	0.0	0.0	2028533760	0	30	zz-average	0.007279867010938935
47	28.554139997652577	28.554139997652822	-1	0	0.0	0.0	0.0	0.0	2028533760	0	30	zz-average	0.006452471365327399
48	27.813673915238812	27.81367391523842	-1	0	0.0	0.0	0.0	0.0	2028533760	0	30	zz-average	0.005447284249289453
49	27.131515697288823	27.131515697288936	-1	0	0.0	0.0	0.0	0.0	2028533760	0	30	zz-average	0.0046834576714167644
50	26.59774112389264	26.597741123892572	-1	0	0.0	0.0	0.0	0.0	2028533760	0	30	zz-average	0.004119858473540965
51	26.125091326326817	26.125091326327134	-1	0	0.0	0.0	0.0	0.0	2028533760	0	30	zz-average	0.0036578972193195844


==> x265.tsv <==
rate_bpp	psnr_db	rate_mbs
0.0026065013579068	26.85945103602669	0.14671133204039813
0.0028396825892608	27.24694086926778	0.1598363315555485
0.0031138550043159	27.662736353276323	0.17526858909090212
0.0034427467453141	28.07271241231789	0.19378081632322605
0.0038429412187844	28.504830263907174	0.21630643830302204
0.0043391222633632	28.949637463893115	0.24423482658585477
0.0049619129829024	29.47949327694206	0.2792896543030253
0.0058596057085093	30.003791627286148	0.3298178058181772
0.007287131371183	30.52775697886759	0.41016849923231785
0.0074708226694732	31.03943357723765	0.4205078742626182
0.0086388268933714	31.600616192490133	0.4862509650909037
0.0099644661570729	32.17718635114055	0.560866810424238
0.0115510702666343	32.7618008989623	0.6501715029494917
0.0144096985598109	33.377669986859225	0.8110742254545397
0.0163389264963477	33.96303612252457	0.9196640788686821
0.0179500212015204	34.5498955248016	1.010347265939391
0.0207329100601214	35.17429558959942	1.1669868664242395
0.0243267334135961	35.80311385912829	1.3692712848484774
0.0275429993336664	36.44072336804207	1.5503042453333278
0.0316046206694632	37.0945638772828	1.7789194634343406
0.0360331198037344	37.72161157979564	2.028185018181813
0.0408940495030262	38.34961043235848	2.301790657777774
0.0464050014134346	38.97280549776235	2.6119838955959542
0.0525172073054381	39.615701475783055	2.9560197294545407
0.0602676250258708	40.2545782335954	3.392265083474742
0.0667077446125421	40.86914023095784	3.7547580935757514
0.0748239043357108	41.49649683622948	4.211589854060598
0.0835737828686666	42.10849285072561	4.704091548282824
0.0935337295051968	42.74741769803448	5.26470396985858
0.1043677498372026	43.38452372154337	5.874515105939393

